An Easy Rejection Sampling Baseline via Gradient Refined Proposals

Rejection sampling is a common tool for low dimensional problems ($d \leq 2$), often touted as an "easy" way to obtain valid samples from a distribution $f(\cdot)$ of interest. In practice it is non-trivial to apply, often requiring considerable mathematical effort to devise a good proposal distribution $g(\cdot)$ and select a supremum $C$. More advanced samplers require additional mathematical derivations, limitations on $f(\cdot)$, or even cross-validation, making them difficult to apply. We devise a new approximate baseline approach to rejection sampling that works with less information, requiring only a differentiable $f(\cdot)$ be specified, making it easier to use. We propose a new approach to rejection sampling by refining a parameterized proposal distribution with a loss derived from the acceptance threshold. In this manner we obtain comparable or better acceptance rates on current benchmarks by up to $7.3\times$, while requiring no extra assumptions or any derivations to use: only a differentiable $f(\cdot)$ is required. While approximate, the results are correct with high probability, and in all tests pass a distributional check. This makes our approach easy to use, reproduce, and efficacious.

==> data/dimension_scaling.csv <==
Dimension,NNARS,PRS,AStar,OSStar,Simple,ERS,ERS_std,ERS_min,ERS_max
1,0.827,0.525,0.693,0.656,0.531,0.908433187478541,0.00581321296766542,0.902553168901943,0.916839060308555
2,0.531,0.364,0.332,0.287,0.367,0.775708953873035,0.0147650367748601,0.757289515902763,0.798298111801431
3,0.291,0.263,0.107,0.085,0.254,0.541527683624188,0.0576647475600919,,
4,0.178,0.181,0.043,0.034,0.177,0.219678062478813,0.0316746420271609,,
5,0.109,0.126,0.024,0.018,0.123,0.1396701712,0.011349,,
6,0.083,0.085,0.014,0.012,0.084,0.07571185,0.017823,,
7,0.047,0.061,0.013,0.008,0.057,0.0434525,0.02,,

==> data/peakness.csv <==
Dimension,NNARS,PRS,AStar,OSStar,Simple,ERS,ERS_std
1,0.965,0.854,0.757,0.654,0.347,0.739459542150737,0.0474232922131292
2,0.712,0.67,0.662,0.559,0.295,,
3,0.458,0.485,0.566,0.464,0.244,,
4,0.205,0.301,0.471,0.369,0.192,,
5,0.154,0.241,0.421,0.326,0.171,0.726967640833818,0.027807355705842
6,0.13,0.201,0.378,0.292,0.154,,
7,0.106,0.161,0.335,0.258,0.138,,
8,0.082,0.121,0.292,0.224,0.121,,
9,0.058,0.082,0.249,0.19,0.105,,
10,0.043,0.061,0.221,0.169,0.094,0.679735138411245,0.0764695358244856
11,0.034,0.055,0.205,0.157,0.087,,
12,0.025,0.049,0.189,0.146,0.081,,
13,0.016,0.043,0.173,0.134,0.074,,
14,0.007,0.037,0.157,0.123,0.068,,
15,0.001,0.033,0.143,0.113,0.062,0.695578150248251,0.0582086345330849
16,0.001,0.03,0.135,0.106,0.06,,
17,0.002,0.028,0.127,0.1,0.057,,
18,0.002,0.026,0.12,0.094,0.054,,
19,0.002,0.024,0.112,0.088,0.052,,
20,0.002,0.022,0.104,0.081,0.049,0.671172,0.0686362
